Informal Labour in India

India like many other developing countries is characterized by huge proportion of informal labour in its total workforce. The percentage of Informal Workforce is close to 92% of total as computed from NSSO 68th round on Employment and Unemployment, 2011-12. There are many traditional and geographical factors which might have been responsible for this staggering proportion of Informality in our country. As a part of this study, we focus mainly on finding out how Informality varies with Region, Sector, Gender, Social Group, and Working Age Groups. Further we look at how Total Inequality is contributed by Formal and Informal Labour, and how much do occupations/industries contribute to inequality within each of formal and informal labour groups separately. For the purposes of our study we use NSSO rounds 61 (2004-05) and 68 (2011-12) on employment and unemployment. The study intends to look at an overall picture of Informality, and based on the data highlight any inferences which are visible from the data.

==> InequalityAnalysis/InequalityIndustry61.txt <==
## I -  Industry  Perspective
 I(1) Total Inequality = Inequality (Within +Between), group by = Informality
    Total Inequality, Inequality Within, Inequality Between 
       0.2492783 0.2117825 0.03749585 
##Debug## I_T = I_W+I_B 0.2492783 0.2492783 
 I(2) Contribution to Within when grouped by Informality (0-Formal), (1-Informal)
       0.04363168 0.1681508 
##Debug## I_W = I_2 = sum(contri to within prev line) 0.2117825 0.2117825 
   I(2a) Inequality when computed within each group (0-Formal), (1-Informal)
       0.24137 0.2016543 
   I(2b) Proportion of Each Group (0-Formal), (1-Informal)
       0.0687221 0.9312779 
   I(2c) Weights Share of Each Group (0-Formal), (1-Informal)
       0.1446074 0.8553926 

 I(3) Within Formal Inequality = Inequality (Within +Between), group by =  Industry 
    Total Inequality, Inequality Within, Inequality Between 
       0.24137 0.2309551 0.01041483 
##Debug## I_F_T = I_F_W+I_F_B 0.24137 0.24137 
 I(4) Contribution to Within when grouped by  Industry 
       0.0003746757 0.0001849421 0.006980077 0.06150391 0.009849583 0.002455014 0.003348674 0.001754442 0.01656495 0.01546506 0.01141314 0.04281347 0.04303462 0.01314802 0.001169284 0.0008952666 
##Debug## I_F_W = I_F_2 = sum(contri to within prev line) 0.2309551 0.2309551 
   I(4a) Inequality when computed within each group
       0.1402461 0.2849963 0.2855055 0.3197519 0.3028805 0.281631 0.1883267 0.1793663 0.1873886 0.1843113 0.2274295 0.1864876 0.21554 0.2457258 0.1504113 0.4189037 
   I(4b) Proportion of Each Group
       0.005046865 0.0008325193 0.02581138 0.1952319 0.03498196 0.01063621 0.01854089 0.008068778 0.1005358 0.05622323 0.02596144 0.2505805 0.2064936 0.05006561 0.009537503 0.001451907 
   I(4c) Weights Share of Each Group
       0.003093971 0.0006873299 0.0247562 0.1930104 0.03307206 0.009126727 0.0179537 0.009356384 0.09106276 0.07650197 0.04310279 0.2342629 0.2012163 0.05269231 0.008149495 0.001954754 

 I(5) Within Informal Inequality = Inequality (Within +Between), group by =  Industry 
    Total Inequality, Inequality Within, Inequality Between 
       0.2016543 0.1768459 0.02480839 
##Debug## I_IF_T = I_IF_W+I_IF_B 0.2016543 0.2016543 
 I(6) Contribution to Within when grouped by  Industry 
       0.06347725 0.0003163292 0.001176621 0.02576226 0.0001461559 0.01096282 0.02904154 0.003155555 0.008991407 0.001910754 0.00831138 0.001042843 0.005427457 0.006820451 0.003476801 0.006826297 
##Debug## I_IF_W = I_IF_2 = sum(contri to within prev line) 0.1768459 0.1768459 
   I(6a) Inequality when computed within each group
       0.1295579 0.09684538 0.2620124 0.1980837 0.1859179 0.1780394 0.2002384 0.1802513 0.1950351 0.2288381 0.3241204 0.2397505 0.2417485 0.5102073 0.1723316 0.4120241 
   I(6b) Proportion of Each Group
       0.597213 0.003669432 0.004805066 0.1120283 0.0006223871 0.06478991 0.1026026 0.01350208 0.03825071 0.003216635 0.008875481 0.003183169 0.01176104 0.005393126 0.01927691 0.01081015 
   I(6c) Weights Share of Each Group
       0.512855 0.003355236 0.004561376 0.125655 0.0007448815 0.06230265 0.1339012 0.01648798 0.04415757 0.006699997 0.02007401 0.004047317 0.01933908 0.01084155 0.01996415 0.01501312 



==> InequalityAnalysis/InequalityIndustry68.txt <==
## I -  Industry  Perspective
 I(1) Total Inequality = Inequality (Within +Between), group by = Informality
    Total Inequality, Inequality Within, Inequality Between 
       0.2820226 0.2405313 0.04149123 
##Debug## I_T = I_W+I_B 0.2820226 0.2820226 
 I(2) Contribution to Within when grouped by Informality (0-Formal), (1-Informal)
       0.05639031 0.184141 
##Debug## I_W = I_2 = sum(contri to within prev line) 0.2405313 0.2405313 
   I(2a) Inequality when computed within each group (0-Formal), (1-Informal)
       0.2747375 0.2270739 
   I(2b) Proportion of Each Group (0-Formal), (1-Informal)
       0.0798724 0.9201276 
   I(2c) Weights Share of Each Group (0-Formal), (1-Informal)
       0.1650808 0.8349192 

 I(3) Within Formal Inequality = Inequality (Within +Between), group by =  Industry 
    Total Inequality, Inequality Within, Inequality Between 
       0.2747375 0.2522097 0.02252784 
##Debug## I_F_T = I_F_W+I_F_B 0.2747375 0.2747375 
 I(4) Contribution to Within when grouped by  Industry 
       0.0006238905 0.007298425 0.03999733 0.006292727 0.0008550323 0.007884348 0.003571407 0.01822724 0.004619831 0.02401314 0.02574166 0.0003005785 0.006524316 0.004895016 0.03585664 0.0441212 0.01389043 0.0003391447 0.001822172 0.00533519 
##Debug## I_F_W = I_F_2 = sum(contri to within prev line) 0.2522097 0.2522097 
   I(4a) Inequality when computed within each group
       0.2090712 0.3110984 0.2560455 0.2353765 0.1557655 0.3532041 0.1388239 0.2694472 0.3516895 0.2138131 0.2884032 0.09796482 0.2631323 0.2463234 0.2131911 0.238425 0.2862544 0.1684048 0.3148957 0.8596563 
   I(4b) Proportion of Each Group
       0.005058514 0.0213948 0.1851301 0.02610339 0.008424081 0.02246329 0.02807119 0.07089483 0.009113358 0.05769254 0.0621939 0.001546331 0.01738333 0.02140238 0.1908965 0.2165032 0.04570424 0.002831679 0.005534807 0.001657603 
   I(4c) Weights Share of Each Group
       0.00337061 0.02296652 0.1624561 0.0265877 0.006059503 0.0223548 0.02624931 0.0683829 0.01207322 0.0963062 0.08211666 0.002619475 0.02284387 0.0202154 0.1731778 0.1918787 0.04785882 0.00217865 0.005727487 0.004576303 

 I(5) Within Informal Inequality = Inequality (Within +Between), group by =  Industry 
    Total Inequality, Inequality Within, Inequality Between 
       0.2270739 0.1978968 0.02917714 
##Debug## I_IF_T = I_IF_W+I_IF_B 0.2270739 0.2270739 
 I(6) Contribution to Within when grouped by  Industry 
       0.06663856 0.0007937617 0.02773506 0.0002019361 0.0002977086 0.01725736 0.03065409 0.007419643 0.006566599 0.005105187 0.002941269 0.001923328 0.004392846 0.002483434 0.0006639907 0.007363407 0.005687696 0.001882171 0.004664921 0.003223786 
##Debug## I_IF_W = I_IF_2 = sum(contri to within prev line) 0.1978968 0.1978968 
   I(6a) Inequality when computed within each group
       0.1638455 0.2059133 0.1962593 0.1879303 0.1109729 0.1837401 0.2101182 0.1582364 0.2464034 0.4211317 0.2567345 0.2868622 0.3108001 0.2410218 0.1564167 0.288471 0.3599745 0.5226392 0.1867768 0.2385991 
   I(6b) Proportion of Each Group
       0.5103424 0.00448289 0.1195396 0.0009024773 0.002124986 0.1147031 0.1054351 0.04204395 0.01799621 0.004075876 0.005203275 0.002177283 0.004972914 0.005819925 0.003310011 0.01517794 0.006671562 0.002192353 0.02378239 0.009045783 
   I(6c) Weights Share of Each Group
       0.4285862 0.003991473 0.1359643 0.001032118 0.002542238 0.09835633 0.1353559 0.04572401 0.02434135 0.009426575 0.009548803 0.005171985 0.01110646 0.00903124 0.004008154 0.02264005 0.01294959 0.003211557 0.02469527 0.01231645 



==> InequalityAnalysis/InequalityOccupation61.txt <==
## I -  Occupation  Perspective
 I(1) Total Inequality = Inequality (Within +Between), group by = Informality
    Total Inequality, Inequality Within, Inequality Between 
       0.2494635 0.2119073 0.03755622 
##Debug## I_T = I_W+I_B 0.2494635 0.2494635 
 I(2) Contribution to Within when grouped by Informality (0-Formal), (1-Informal)
       0.04367807 0.1682292 
##Debug## I_W = I_2 = sum(contri to within prev line) 0.2119073 0.2119073 
   I(2a) Inequality when computed within each group (0-Formal), (1-Informal)
       0.2413295 0.2017965 
   I(2b) Proportion of Each Group (0-Formal), (1-Informal)
       0.06879551 0.9312045 
   I(2c) Weights Share of Each Group (0-Formal), (1-Informal)
       0.14478 0.85522 

 I(3) Within Formal Inequality = Inequality (Within +Between), group by =  Occupation 
    Total Inequality, Inequality Within, Inequality Between 
       0.2413295 0.1982909 0.0430386 
##Debug## I_F_T = I_F_W+I_F_B 0.2413295 0.2413295 
 I(4) Contribution to Within when grouped by  Occupation 
       0.02466964 0.05475979 0.02657826 0.04535019 0.004187847 0.01214973 0.0009139222 0.008693315 0.01285476 0.008133451 
##Debug## I_F_W = I_F_2 = sum(contri to within prev line) 0.1982909 0.1982909 
   I(4a) Inequality when computed within each group
       0.2014939 0.2422916 0.1869242 0.1756129 0.2279121 0.1596621 0.1741432 0.2031163 0.1858635 0.1446328 
   I(4b) Proportion of Each Group
       0.07947973 0.2034294 0.05801252 0.2817444 0.01732989 0.106683 0.008962752 0.06473078 0.08877318 0.09085437 
   I(4c) Weights Share of Each Group
       0.1108149 0.2205845 0.1156148 0.2634834 0.01812823 0.08226699 0.005938031 0.04708721 0.07326357 0.06281827 

 I(5) Within Informal Inequality = Inequality (Within +Between), group by =  Occupation 
    Total Inequality, Inequality Within, Inequality Between 
       0.2017965 0.1708759 0.03092059 
##Debug## I_IF_T = I_IF_W+I_IF_B 0.2017965 0.2017965 
 I(6) Contribution to Within when grouped by  Occupation 
       0.006496535 0.008900495 0.02355615 0.004423219 0.02401282 0.01117217 0.06370317 0.007719638 0.007083796 0.01380793 
##Debug## I_IF_W = I_IF_2 = sum(contri to within prev line) 0.1708759 0.1708759 
   I(6a) Inequality when computed within each group
       0.479464 0.2570411 0.3021341 0.2349921 0.1995229 0.2441049 0.1294773 0.1462584 0.1480438 0.1274474 
   I(6b) Proportion of Each Group
       0.004789813 0.01721289 0.03343061 0.01008791 0.0862315 0.03739599 0.5991656 0.05168121 0.04142371 0.1185807 
   I(6c) Weights Share of Each Group
       0.01065881 0.02946862 0.0641264 0.01629947 0.1114394 0.04368317 0.5148924 0.052525 0.04628322 0.1106235 



==> InequalityAnalysis/InequalityOccupation68.txt <==
## I -  Occupation  Perspective
 I(1) Total Inequality = Inequality (Within +Between), group by = Informality
    Total Inequality, Inequality Within, Inequality Between 
       0.2820477 0.240549 0.04149862 
##Debug## I_T = I_W+I_B 0.2820477 0.2820477 
 I(2) Contribution to Within when grouped by Informality (0-Formal), (1-Informal)
       0.05641906 0.18413 
##Debug## I_W = I_2 = sum(contri to within prev line) 0.240549 0.240549 
   I(2a) Inequality when computed within each group (0-Formal), (1-Informal)
       0.2747454 0.2270871 
   I(2b) Proportion of Each Group (0-Formal), (1-Informal)
       0.07992783 0.9200722 
   I(2c) Weights Share of Each Group (0-Formal), (1-Informal)
       0.1651683 0.8348317 

 I(3) Within Formal Inequality = Inequality (Within +Between), group by =  Occupation 
    Total Inequality, Inequality Within, Inequality Between 
       0.2747454 0.2286596 0.04608579 
##Debug## I_F_T = I_F_W+I_F_B 0.2747454 0.2747454 
 I(4) Contribution to Within when grouped by  Occupation 
       0.0393233 0.06442025 0.04771996 0.02516152 0.01685581 0.0002759644 0.009283946 0.01118523 0.01443364 
##Debug## I_F_W = I_F_2 = sum(contri to within prev line) 0.2286596 0.2286596 
   I(4a) Inequality when computed within each group
       0.2505116 0.2225691 0.2517447 0.1893411 0.2009919 0.105782 0.1401537 0.198069 0.3614663 
   I(4b) Proportion of Each Group
       0.07793053 0.1947506 0.2005624 0.1489629 0.1118815 0.005023563 0.1006022 0.08257946 0.07770676 
   I(4c) Weights Share of Each Group
       0.1335494 0.2641479 0.1920418 0.1364378 0.08963146 0.00303467 0.0729471 0.06164748 0.04656237 

 I(5) Within Informal Inequality = Inequality (Within +Between), group by =  Occupation 
    Total Inequality, Inequality Within, Inequality Between 
       0.2270871 0.1936634 0.03342371 
##Debug## I_IF_T = I_IF_W+I_IF_B 0.2270871 0.2270871 
 I(6) Contribution to Within when grouped by  Occupation 
       0.03683455 0.01820212 0.008530451 0.003011741 0.01784913 0.04968357 0.02005331 0.00817827 0.03132027 
##Debug## I_IF_W = I_IF_2 = sum(contri to within prev line) 0.1936634 0.1936634 
   I(6a) Inequality when computed within each group
       0.2830961 0.3496699 0.2473218 0.1782022 0.1913481 0.1766091 0.1595846 0.1398385 0.1418931 
   I(6b) Proportion of Each Group
       0.07126463 0.02353779 0.01874888 0.009239982 0.07506655 0.3220708 0.1303744 0.047399 0.302298 
   I(6c) Weights Share of Each Group
       0.1132368 0.04334291 0.0299652 0.01470243 0.08871979 0.2902403 0.1267321 0.05571517 0.2373453 


